Surveillance of a Faster Fixed-Course Target

The maximum surveillance of a target which is holding course is considered, wherein an observer vehicle aims to maximize the time that a faster target remains within a fixed-range of the observer. This entails two coupled phases: an approach phase and observation phase. In the approach phase, the observer strives to make contact with the faster target, such that in the observation phase, the observer is able to maximize the time where the target remains within range. Using Pontryagin's Minimum Principle, the optimal control laws for the observer are found in closed-form. Example scenarios highlight various aspects of the engagement.

==> ApproachTimeCase3.tikz <==


\tikzset{
	cross/.style={cross out, draw=black, minimum size=2*(#1-\pgflinewidth), inner sep=0pt, outer sep=0pt, very thick, rotate=45},
	cross/.default={3pt},
	point/.style={circle, fill, inner sep=1.7}
}
	

\begin{tikzpicture}[scale=3.0, vect/.style={->,shorten >=0.5pt,>=latex, line width = 0.2}]
	\tikzmath{
		\A = 0.6;
		\xw = 0.6;
		% The following ensures that the point W is above the DL
		\yw = sqrt(1 - \A^2)/\A * \xw * 1.2;
		\opac = 0.4;
		\R = 0.2;
	}
	\clip (-0.2, -0.2) rectangle (1.11, 2.2);
	\coordinate (T) at (0, 0);
	\coordinate (W) at (\xw, \yw);
	\coordinate (O) at (\xw, {\yw + \R});

	\path [name path=yaxis] (T) -- ++(90:3);
	% \path (T) -- ($(T)!{1 + \A^2/(1 - \A^2)}!(W)$) coordinate (C);
	\path [double, line width=1, name path=apollonius, opacity=1] let \p1 = ($(W) - (T)$) in (C) circle [radius={\A/(1 - \A^2) * veclen(\x1, \y1)}];
	% \draw (C) node[cross, opacity=\opac] {};
	% \draw [opacity=\opac, dashed] (T) -- ($(T)!1.1!(C)$);
	\node [point, opacity=\opac] at (O) {} node [above, opacity=\opac] at (O) {$O$};
	\draw [opacity=\opac, dashed] (\xw, {\yw + \R}) circle [radius=\R];
	% \draw [opacity=\opac, dashed] (\xw, {\yw + \R}) -- ++(90:\R) node [midway right] {$R$};
	% \node at (C) [above right, opacity=\opac] {$C$};
	\node [point] at (T) {} node at (T) [below] {$T$};
	\node [point] at (W) {} node at (W) [below right] {$W$};

	\path [name intersections={of=apollonius and yaxis}]
	(intersection-1) coordinate (L) % node [left] {$L$}
	(intersection-2) coordinate (L'); % node [left] {$L'$};
	% \node [point] at (L') {};
	% \node [point] at (L) {};
	\path (L') -- ($(L')!.6!(L)$) coordinate (L'');
	\node [point] at (L'') {} node at (L'') [above] {$L''$};

	\draw (T) -- (L'');
	% \draw (T) -- (W);
	\draw (W) -- (L'');
	\draw [thin,dashed] (T) -- ++(0:.4) coordinate (Text);
	% \pic ["$\gamma_{L'}$",-,draw,color=black,angle radius=25pt] {angle=L'--W--T};
	% \pic ["",-,draw,color=black,angle radius=32pt] {angle=L--W--T};
	% \path (W) -- ++(160:14pt) node {$\gamma_L$};
	% \pic ["",-,draw,color=black,angle radius=7pt] {right angle=L'--T--Text};
	% \pic ["$\xi$",-,draw,color=black,angle radius=16pt,angle eccentricity=1.4] {angle=W--T--L'};

	\path (T) -- (T |- W) coordinate (partway);
	\draw [dashed] (partway) -- ($(partway)!1.6!(W)$) coordinate (Wext);
	% \pic ["$\psi_{O,1}$",-,draw,color=black,angle radius=20pt,angle eccentricity=1.5] {angle=Wext--W--L''};
	\pic ["$\pi - \psi_{O,1}$",-,draw,color=black,angle radius=12pt,angle eccentricity=2.8] {angle=L''--W--partway};
	\pic ["",-,draw,color=black,angle radius=10pt] {right angle=T--partway--W};

	\draw [very thin] (T) -- ++(180:.2cm);
	\draw [very thin] (partway) -- ++(180:.2cm);
	% \draw [very thin] (L'') -- ++(180:.2cm);

	\draw [very thin, arrows={latex-latex}] ([xshift=-.1cm]T) -- ([xshift=-.1cm]partway) node [midway, fill=white, rotate=90] {$y_O - R$};
	% \draw [very thin, arrows={latex-latex}] ([xshift=-.1cm]partway) -- ([xshift=-.1cm]L'') node [midway, fill=white, rotate=90] {$\overline{WL''}\sin\psi_{O,1}$};
\end{tikzpicture}


==> Phase1-3.tikz <==
\tikzset{
	cross/.style={cross out, draw=black, minimum size=2*(#1-\pgflinewidth), inner sep=0pt, outer sep=0pt, very thick, rotate=45},
	cross/.default={3pt},
	point/.style={circle, fill, inner sep=1.7}
}
\begin{tikzpicture}[scale=3.0, vect/.style={->,shorten >=0.5pt,>=latex, line width = 0.2}]
	\tikzmath{
		\A = 0.6;
		\xw = 0.6;
		% The following ensures that the point W is above the DL
		\yw = sqrt(1 - \A^2)/\A * \xw * 1.2;
		\opac = 0.4;
		\R = 0.2;
	}
	\clip (-0.2, -0.2) rectangle (1.11, 2.2);
	\coordinate (T) at (0, 0);
	\coordinate (W) at (\xw, \yw);
	\coordinate (O) at (\xw, {\yw + \R});

	\path [name path=yaxis] (T) -- ++(90:3);
	\path (T) -- ($(T)!{1 + \A^2/(1 - \A^2)}!(W)$) coordinate (C);
	\draw [line width=3, name path=apollonius, opacity=0.5, color = green!30!black] let \p1 = ($(W) - (T)$) in (C) circle [radius={\A/(1 - \A^2) * veclen(\x1, \y1)}];
	\draw (C) node[cross, opacity=\opac] {};
	\draw [opacity=\opac, dashed] (T) -- ($(T)!1.0!(C)$);
	\node [point, opacity=\opac] at (O) {} node [above, opacity=\opac] at (O) {$O$};
	\draw [opacity=\opac, dashed] (\xw, {\yw + \R}) circle [radius=\R];
	% \draw [opacity=\opac, dashed] (\xw, {\yw + \R}) -- ++(90:\R) node [midway right] {$R$};
	\node at (C) [above right, opacity=\opac] {$C$};
	\node [point] at (T) {} node at (T) [left] {$T$};
	\node [point] at (W) {} node at (W) [right] {$W$};

	\path [name intersections={of=apollonius and yaxis}]
	(intersection-1) coordinate (L) node [left] {$L$}
	(intersection-2) coordinate (L') node [left] {$L'$};
	\node [point] at (L') {};
	\node [point] at (L) {};

	\draw (T) -- (L);
	\draw (T) -- (W);
	\draw (W) -- (L');
	\draw (W) -- (L);
	\draw [thin,dashed] (T) -- ++(0:.4) coordinate (Text);
	\pic ["$\gamma_{L'}$",-,draw,color=black,angle radius=25pt] {angle=L'--W--T};
	\pic ["",-,draw,color=black,angle radius=32pt] {angle=L--W--T};
	\path (W) -- ++(160:14pt) node {$\gamma_L$};
	\pic ["",-,draw,color=black,angle radius=7pt] {right angle=L'--T--Text};
	\pic ["$\xi$",-,draw,color=black,angle radius=16pt,angle eccentricity=1.4] {angle=W--T--L'};
\end{tikzpicture}

